A Proof of the Marmi-Moussa-Yoccoz conjecture for rotation numbers of high type

Marmi Moussa and Yoccoz conjectured that some error function Upsilon, related to the approximation of the size of Siegel disk by some arithmetic function of the rotation number theta, is a Holder continuous function of theta with exponent 1/2. Using the renormalization invariant class of Inou and Shishikura, we prove this conjecture for the restriction of Upsilon to a class of high type numbers.

==> Figs/convert.txt <==
convert -density 300 sector1-fill.eps -resize 1071x1071 sector1-fill.png
convert -compress zip sector1-fill.png eps2:sector1-fill-2.eps

convert -density 250 sector-test4.eps -resize 583x514 sector-test4.png
